Interrogating LLM design under a fair learning doctrine

The current discourse on large language models (LLMs) and copyright largely takes a "behavioral" perspective, focusing on model outputs and evaluating whether they are substantially similar to training data. However, substantial similarity is difficult to define algorithmically and a narrow focus on model outputs is insufficient to address all copyright risks. In this interdisciplinary work, we take a complementary "structural" perspective and shift our focus to how LLMs are trained. We operationalize a notion of "fair learning" by measuring whether any training decision substantially affected the model's memorization. As a case study, we deconstruct Pythia, an open-source LLM, and demonstrate the use of causal and correlational analyses to make factual determinations about Pythia's training decisions. By proposing a legal standard for fair learning and connecting memorization analyses to this standard, we identify how judges may advance the goals of copyright law through adjudication. Finally, we discuss how a fair learning standard might evolve to enhance its clarity by becoming more rule-like and incorporating external technical guidelines.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.08.  Section titles are in lowercase now.
	       Documentation updates.

Version 2.07.  Corrected typo in TELO eISSN.

Version 2.06.  Added eISSN for a number of journals.
               ACM no longer collects or prints authors'
	       postal addresses

Version 2.05   Changed title for TELO.

Version 2.04   Compatibility with the new latex-dev format
               eSSN is always printed, even if pSSN is present
	       Wording change in copyright statement

Version 2.03   Cleaned generation of samples.
	       New options for printing conference proceedings
	       in ACM journals

Version 2.02   Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> notes.txt <==
\subsection{Causal Analysis Considerations}
Source: https://explorable.com/internal-validity

Causal analysis seeks to establish true cause-and-effect relationships, distinct from correlation which only establishes co-occurrence. Full causality requires three components: temporal precedence, covariation, and ruling out alternative explanations through experimental design and validation of assumptions. Our Pythia analysis demonstrates temporal precedence since upweighting decisions precede memorization behavior, and covariation through regression analysis. However, the complexity of language model training introduces challenges to satisfying the third component: ruling out alternative explanations.

Most notably, our analysis violates the Stable Unit Treatment Value Assumption (SUTVA), which requires that one unit's treatment not affect another unit's outcome. This assumption is violated as documents influence each other's memorization through implicit content overlap---for instance, documents containing similar patterns of Elizabethan English affect each other's memorization through the model's learned patterns, regardless of explicit upweighting. Our subsequent analysis of curation decisions reveals that this implicit upweighting through natural repetition of similar content has a stronger effect on memorization than explicit upweighting through duplication.

While these interference effects prevent claims of pure causality, we can still meaningfully estimate the total causal effect of both explicit and implicit upweighting. This partial causality framework reveals an important insight: curation decisions---which determine the implicit content distribution of the training data---may be more consequential for model behavior than explicit upweighting strategies. We explore this further in our analysis of curation decisions in the next section.

\subsection{Implications for Judicial Decision Making}
Simple structural rules about upweighting might miss the more important implicit effects that lead to increased data memorization. Regulating "duplicates" won't address the core memorization mechanics. There is a need for nuanced standards, that focus on dataset curation standards that consider broader patterns of content representation rather than individual instances.  For instance, courts could encourage transparency in the composition of training data to assess content diversity. Moreover, safe harbor provisions could reward adherence to curation practices that minimize the risk of memorization-based infringement. 

% In \S\ref{sec:standards}, we discuss the legal implications analyzing LLM design choices has for judicial rulemaking. Having outlined the technical methods, we identify that information asymmetry, the quality of evidence, and the difficulty of drawing binary rules are obstacles to drawing bright-line rules for training decisions. Instead, we posit the use of standards and review their use in regulating technology. While standards are more suitable for analyzing LLMs, they lose the advantages that rules provide. By reanalyzing the obstacles to rule adoption, we provide a strategic set of recommendations for courts to transition from standards to rules, which redeems their advantages.

% In the context of LLMs, fair use would allow a reverse dynamic, benefiting corporations which train LLMs on vast amounts of public copyrighted material.
% While we don't take broad normative positions on copyright law's overall adequacy \cite{CrootofArd2021} or need for radical reimagining \cite{lemley2023generativeAI}, we do argue that copyright law should incorporate structural training decisions in fair learning cases.


% \paragraph{Secondary infringement} Secondary infringement holds a party liable for facilitating the copyright infringement of another party. In \textit{MGM Studios Inc. v. Grokster, Ltd.}\footnote{Metro-Goldwyn-Mayer Studios Inc. v. Grokster, Ltd. 545 U.S. 913 (2005).} the Supreme Court established a precedent in determining Grokster, a peer-to-peer file sharing platform, was liable for contributory infringement based on two factors of knowledge of infringement and material contribution. Users of Grokster mainly used it for downloading copyrighted content, which the software company knew about and encouraged. Grokster also allowed users to easily share copyrighted content without authorization, and no technical interventions were in place to prevent such sharing. Since Grokster had a large user base, it would have been impractical to pursue legal action against everyone who infringed copyrights. The alternative was to pursue secondary liability against the software distributor \cite{mgm_v_grokster_oyez}.

% , and the statistical nature of generative models have instead sparked interest in using them to improve the consistency of substantial similarity assessments \cite{elkin-koren2017fairuse, hacohen2024similaritiescreatedequalleveraging}.

%particularly in cases of contributory infringement. When evaluating contributory infringement, courts assess two key elements: knowledge of infringing activity and material contribution to that infringement [Cornell Law]. Design decisions in LLM architecture and training methodology can significantly impact both elements. For example, dataset weighting—where certain content is deliberately emphasized during training—raises complex questions about both knowledge and material contribution. When model developers choose to increase the representation of specific copyrighted content in training data, this decision may demonstrate awareness of how that content will influence model behavior. Simultaneously, the technical implementation of such weighting directly shapes how the model processes and potentially reproduces the copyrighted material, potentially constituting material contribution to infringement.

% Moreover, treating machine learning systems as black boxes can hinder courts’ ability to determine developer intent and accountability [Selbst]. Relying exclusively on output-based evidence incentivizes superficial compliance strategies, such as filtering high-risk examples from visible outputs, without addressing underlying issues in data collection and usage. This risks creating a legal framework where developers can evade liability by engineering models to obscure memorized content rather than adhering to the principles of copyright law during pretraining. A structural approach that integrates causal analysis into legal assessments can mitigate these risks, ensuring that courts evaluate not only the outputs but also the processes underlying model design and deployment.

% \paragraph{Efficiency} In ongoing copyright lawsuits, courts primarily reason based on individual instances of copyright infringement. For instance, in \textit{The New York Times Co. v. Microsoft Corp.}\footnote{The New York Times Co. v. Microsoft Corp., No. 1:2023cv11195, 17 U.S.C. § 501 Copyright Infringement (S.D.N.Y. filed Dec. 27, 2023).}, the NYTimes alleges that Microsoft infringes on their copyright by training ChatGPT on their articles, presenting as evidence a large collection of articles that ChatGPT can reproduce word for word. Accepting this evidence is problematic from an institutional perspective. Technically, transformer-based language models are expressive generation models which assign non-zero probability to every piece of text \cite{slp_book}. These models are also susceptible to adversarial prompting \cite{wallace-etal-2019-universal, schwarzschild2024rethinkingllmmemorizationlens}, and with the right prompt, can be significantly biased to generate any piece of text. A case-by-case approach is therefore impractical and inherently reactive. Ideally, establishing rules based on LLM design enables efficient adjudication and resolves disputes upstream.

% Although LLM pretraining encompasses numerous design choices, we concentrate our analysis on data-related decisions rather than architectural ones. This focused approach is warranted for two key reasons. First, Pythia employs a standard transformer architecture \cite{transformers}, indicating that Biderman and colleagues' pivotal design decisions centered on data curation and weighting strategies. Second, these data-centric decisions result in differential representation of content during training—whether through deliberate duplication or natural dataset overlap—creating varying levels of exposure for different content. This variation enables systematic investigation of how exposure levels influence memorization patterns. Not all design decisions, such as learning rate selection or model architecture choices, are amenable to this type of analysis since they affect all training data uniformly. Our analysis specifically examines two critical pretraining data decisions:




% Optional caption if combining figures: \caption{Top: Mean cross-entropy loss; Bottom: Mean token accuracy. Both figures show memorization metric results (with 95\% CI error bars) for the Pythia-6.9b model across training (blue) and test (orange) sets, grouped by data source. Vertical lines mark boundaries between upweight groups (upweight labeled along the top). Within upweight boundaries, sources are ordered by their train-loss average values. The x-axis labels the data sources, while the y-axis shows either loss values (top, lower indicates better memorization) or token accuracy (bottom, higher indicates better memorization). Notably, the similar train and test values for both metrics indicate little discrepancy in memorization across data sources, reflecting the negligible effect of explicit upweighting on memorization.}

% The random assignment of documents to training or validation sets creates a quasi-experimental design that enables causal inference. This randomization helps isolate the causal effect of the design decision from other confounding factors \footnote{\url{https://arxiv.org/abs/2305.18793}}. Our regression analysis quantifies this causal relationship through two key coefficients: $\alpha$ and $\beta_1$, where $\beta_1$ captures the marginal effect of upweighting on memorization outcomes under certain pretrianing conditions.

% If Pythia were on trial, what would our analysis reveal about its upweighting decisions? The results suggest that Pythia's explicit upweighting choices had minimal impact on the model's ability to reproduce content. This suggests that dataset upweighting may not always be a strong indicator for model retention of specific content. Consider Wikipedia, which was explicitly upweighted by a factor of 3 in training. The $\beta_1$ coefficient of 0.0344 indicates that this tripling of exposure was associated with only a 3.44\% reduction in loss (improved prediction) compared to non-upweighted content. Similarly, for datasets duplicated 2.5 times, such as Gutenberg (PG-19) with a negative $\beta_1$ coefficient of -0.055, increased exposure was associated with marginally decreased prediction accuracy.
% moved this into the causal analysis assumptions paragraph
% \paragraph{Methodological Implications} Although the clear binary treatment and measurable outcomes make upweighting an ideal initial case for demonstrating causal analysis of LLM design decisions, important limitations remain. Specifically, the presence of one document in training affects how other documents are memorized, thereby violating SUTVA. That said, given our finding that upweighting itself has minimal to no effect on memorization, these interference effects are likely secondary concerns and no statistical analysis achieves perfect conditions in practice. Our methodology nonetheless provides valuable insights into the causal relationship between design decisions and memorization, establishing a framework for future investigations of LLM training dynamics and copyright law implications.

% moved your writing to notes.tex

% As we enumerated in \S\ref{sec:rule_advantages}, a bright-line rule would offer advantages in efficiency, clarity, and predictability. However, memorization in LLMs is not yet well understood \cite{huang-etal-2024-demystifying}, and courts are unlikely to immediately impose bright-line rules. Instead, they will need to develop standards that are flexible to the emerging technology. A reliance on standards will also allow courts to broaden the institutional context, deferring to industry best practices and regulatory guidance. 

% Although the behavioral focus on outputs is central to infringement analysis, these same structural design decisions have a direct impact on how likely a model is to produce infringing outputs in the first place. Drawing on this insight, we argue that technical choices around LLM training can dovetail with legal doctrines to define a standard for "fair learning." In the next sections, we connect these structural considerations to the judicial decision-making process.
% We now know that generative models can differ significantly in their ability to memorize and the risk they pose to copyright, and design choices matter \cite{lee2024talkinboutaigeneration, sag2023copyright}. But what would constitute ``fair learning'' \cite{lemley2020fair}? We vertically explore the structural perspective and attempt to provide one such answer by drawing an interdisciplinary connection between LLM design choices, statistical measurement, and judicial decision-making. 

% talk about these points in introduction
% doesn't shy away from asking the important doctrinal questions
% also can serve as an exemplar for other areas as well.


% Courts currently analyze AI copyright cases by examining model outputs for substantial similarity to copyrighted works [NYTimes v. OpenAI]. While this behavioral approach is intuitive, analyzing outputs alone treats models as black boxes, limiting courts’ ability to evaluate the underlying technology. This constraint potentially obscures crucial information about how specific design decisions influence model memorization and reproduction of copyright content. A structural analysis of LLM design decisions through causal methods can provide courts with a more comprehensive framework for evaluating the relationship between technical choices and their effects on copyright infringement.

% The legal implications of such memorization require separate doctrinal analysis, which we further elaborate in \S\ref{sec:standards}.

% To illustrate how courts can apply structural analysis to LLM design decisions effectively, we require models that meet specific methodological criteria. Such models should be open-source with thoroughly documented design decisions, incorporate randomized train/test splits that enable robust causal analysis, and employ training methodologies that reflect common practices in LLM development. 

% The establishment of causal relationships between variables relies on two fundamental assumptions. The first is the assumption of no interference, which stipulates that one unit’s outcome must not depend on another unit’s treatments. The second is the assumption of consistency, which requires that no alternative versions of the treatment exist. These two assumptions form the foundation of the Stable Unit Treatment Value Assumption (SUTVA), a prerequisite for valid causal inference [Ding].

% causal analysis


% Courts require rigorous quantitative methods to properly evaluate the legal implications of LLM design decisions, particularly methods that can isolate the effects of specific technical choices. Causal analysis offers a strong framework for this purpose, enabling courts to measure how individual training decisions influence model behavior while controlling for confounding factors. This is important given the complexity of LLM training. Without careful causal reasoning, courts may struggle to determine which design decisions drove the infringing behaviors.

% Second, we utilize the Adversarial Compression Ratio framework developed by Schwarzschild et al. (2023) [citation], which evaluates how efficiently a model can be induced to reproduce specific content. This metric operates on the principle that strongly memorized content can be reproduced with minimal prompting—the shorter the prompt required for accurate reproduction, the stronger the indication of memorization.

%Figure \ref{fig:table1bloss} presents these coefficients across different datasets in The Pile. 
%The substantial heterogeneity in $\beta_1$ coefficients (ranging from 0.1445 to -0.1043) suggests that the impact of upweighting is not uniform across data source and content types. 

% Figure \ref{fig:plot1bloss} presents a comparative analysis of memorization metrics between train and test sets across different data sources. The observed alignment between training (orange) and test (blue) loss values across all datasets further suggests that upweighting has minimal differential impact on memorization. The heterogeneity in baseline loss values across datasets indicates that different content types exhibit inherently different levels of predictability, independent of upweighting decisions made by Binderman et al.---a finding consistent with existing work on content-specific language model memorization behavior \footnote{\url{https://arxiv.org/pdf/2304.11158}}. 


% Dataset curation introduces implicit document duplication distinct from explicit upweighting of complete data sources. When multiple datasets contain overlapping documents, this creates de facto upweighting even without intentional duplication. For instance, code snippets appearing in both GitHub and StackExchange repositories in the training data represent a form of implicit upweighting. To quantify the effect of dataset selection on memorization, we examine the counterfactual: how would a dataset's memorization metrics change if overlapping datasets were excluded from training?

% \subsection{Tech neutrality?}
% Copyright law in the U.S. is intentionally tech-neutral, to avoid legislation tailored to specific new technologies and provide longevity and stability for enacted legal statutes \footnote{17 U.S.C. § 102(a)} \cite{moses2007technological}. While this helps laws endure, it can leave gaps around stipulating how AI systems should be designed or trained. This leaves courts with the responsibility of interpreting copyright in the context of LLMs. Courts can adapt case by case to rapidly evolving developments in AI training, assessing technological design differences as they arise. In this sense, looking at the structural design of LLMs, including data selection, weighting, and other training details, complements the courts' inherently flexible role and can help ensure that fair use analysis remains well aligned and adapted alongside rapid advancements in AI development. Congress has embraced ``technology neutrality'' in its legislative approach towards copyright. This tech-neutral approach to copyright law is reflected in the 1976 Copyright Act,\footnote{17 U.S.C. § 102(a)} which emphasizes that copyright protections apply to works "fixed in any tangible medium of expression, now known or later developed". For Congress, one reason to adopt tech-neutrality is institutional, as it is impractical to revise copyright law every time it is disrupted by new technology \cite{moses2007technological}. By focusing on the characteristics of the work itself rather than the technology in which it is created or disseminated, tech-neutrality aims to provide longevity and stability for enacted legal statues. 

% Courts interpret these statutes to address unforeseen technological developments, and while Congress has adopted ``tech neutrality'', courts are not required to do so \cite{greenberg2016technology}. In \textit{American Broadcasting Cos. v. Aereo, Inc.}\footnote{American Broadcasting Cos. v. Aereo, Inc., 573 U.S. 431 (2014).} the Supreme Court examined whether Aereo's service, which streams live broadcast television to users, violated broadcasters' public performance rights. Aereo's system assigned each subscriber a unique, tiny antenna that captured broadcast signals. These broadcasts were transmitted and stored on Aereo's servers, and then streamed to the subscriber upon request. \citet{greenberg2016technology} observed that judges took ``behavioral'' and ``structural'' perspectives on the technology: some focused on the behavioral outcomes, likening Aereo's system to a cable service that publicly performs copyrighted works, while others examined the technological structure, such as the individualized antennas, and argued that the transmissions were private rather than public.

% Scholars have extensively detailed the promises and pitfalls of tech neutrality \cite{moses2007technological, ohm2009surveillance, greenberg2016technology}. Strictly adhering to tech neutrality risks treating different technologies alike, which could undermine key policy objectives. Scholars have also called into question whether a doctrinal analysis, such as that required for fair use, can even be complete when conducted tech-blind and without examining the technical design decisions \cite{selbst2024deconstructing, greenberg2016technology}. Finally, the institutional rationale for Congress to adopt tech neutrality does not directly apply to the judiciary. While it is impractical for Congress to frequently revise statutes, courts engage in case-by-case adjudication and can assess technological design differences as they arise. In a broader institutional context, the combined legislative and judicial system offers some level of adaptability to technology \cite{moses2007technological}. Taken together, adopting a structural judicial perspective enables a more adaptable and flexible approach to legal interpretation.


% \paragraph{Information asymmetry} Arguably the most important factor contributing to the use of standards will be information asymmetry. To apply causal analysis, courts and plaintiffs would require access to the the model, details of the training process, and its training data. While limited query access may be available to the public, the training data for LLMs are almost never released \cite{liesenfeld_rethinking_2024}. Even for ``open-weight'' models like Llama, crucial training details are left out \cite{touvron2023llama2openfoundation, grattafiori2024llama3herdmodels}. More detrimental is that the design choices for most LLMs are not public to begin with. Finally, there is also an asymmetry in expertise, as those capable of conducting a causal analysis are likely to be the model developers rather than judges or plaintiffs. Without transparency, courts are at best guessing what the effects of the LLM design choices are.

% \paragraph{Quality of evidence} The reliability of a causal analysis depends on the assumptions made. No assumptions hold perfectly in practice, and every statistical analysis requires some degree of subjectivity in its interpretation \cite{berger_statistical_1988}. In \S\ref{sec:upweighting}, our analysis on upweighting leverages an exact randomization which yields a relatively strong analysis. In \S\ref{sec:curation} our analysis on curation was largely observational and requires a few more assumptions to claim causality. Even if direct experimentation with the models were possible, bright-line rules will be  difficult to establish since subjectivity is involved. Given variability in the quality of evidence, standards would offer a more adaptable framework over rules for addressing different levels of causal certainty.

% \paragraph{Encouraging transparency} One major obstacle in transitioning to clear rules is the information asymmetry in LLM design choices. Courts can play a crucial role in encouraging transparency by shifting the burden of proof \cite{kaplow2011burden} or adopting adverse inference (i.e. presuming that undisclosed design choices mean copyright infringement unless evidence is provided to the contrary). Beyond simple disclosures such as model cards \cite{mitchell_2019_model}, courts can further incentivize AI developers to analyze and document the impact of their design choices, such as how their design choices affected memorization, similar to the causal analysis presented in \S\ref{sec:deconstruct}. A key point is that courts need to leverage the private expertise to satisfy advanced transparency requirements relating to memorization \cite{selbst2021institutional}. Courts can also encourage auditability by design, ensuring that models are trained and evaluated using structured methodologies—such as clear train/test splits—to facilitate external verification. By promoting these transparency measures, courts can gradually strengthen the evidentiary foundation required for rule-like governance.

% Our work explores judicial rule- and decision-making based on LLM design choices. Like all legal rules, rules which turn on design decisions will inherit the advantages and disadvantages of rule-based decision making \cite{schauer_thinking_2009}. Here we outline the main arguments in favor of rules:

% \paragraph{Nuance} Machine learning is not a monolith, and generative models can differ significantly in their ability to memorize and the risk they pose to copyright \cite{sag2023copyright}. If the legal system fails to differentiate these nuances, treating all technologies alike, tech blindness risks over- or under-regulating LLMs, ultimately undermining key policy objectives \cite{ohm2009surveillance}.  By tying legal compliance to specific design decisions, nuanced rules incentivize developers to adopt practices to minimize legal risk, and innovate on new methods such as differentially private training techniques \cite{pmlr-v202-vyas23b}. Tailoring rules based on LLM design choices could introduce the necessary nuance to address the complexities and align technology with broader policy goals. To achieve this, courts must deconstruct LLMs and understand how specific training decisions influence their outputs and implications.

% \paragraph{Deferring to external standards} Courts can defer to technical standards to further enhance the adaptability of the legal framework. Broadening the institutional context fosters a governance approach \cite{mandel2009regulating}. While deferring to external technical standards raises issues of accountability, it also leverages necessary technical expertise outside of the courts \cite{}. 

%Translating causal findings into clear numerical rules will be challenging. LLMs do not memorize content in a binary way, and analysis will often be performed in the aggregate. As in \S\ref{sec:curation}, while there are sizable implicit weights, it is unclear at what point would we find significant implicit weighting. 

% \subsection{Transitioning from standards to rules}

% Based on our observations of causal analysis, we expect standards to emerge first. To redeem the advantages in clarity and consistency, standards must become more rule-like over time. In this section, we propose a series of strategic recommendations to address the key obstacles preventing the adoption of rules.

% these three points are an opportunity to connect legal literature to FAccT literature.
% address soft law concerns

% policy learning
% considerations for rules, too wide or too narrow
% whether rules will become obsolete
% \paragraph{Developing a multi-factor test} The multi-factor test is a form of doctrine that courts have long used in copyright law, such as the four factor test for fair use, and judicial decisions have incrementally refined its scope through case law. Courts can structure a multi-factor test for LLMs and copyright by first starting with broad, high-level factors such as design choices that cause memorization, while acknowledging the uncertainties in how these models function. Courts can then incremental refine its scope and application as more is learned about large language models (LLMs) and their memorization behavior. Over time, as transparency improves and best practices become more standardized, these factors can evolve into clearer legal rules. By treating the test as a dynamic framework rather than a rigid rule, courts can provide adaptability while preserving some degree of predictability.

% best practices rather than worst practices - address quality of evidence
% at the same time, an opportunity for technical work
% making sure to prevent regulatory capture

==> other_results.txt <==

\subsection{Regression results for Loss (Pythia-6.9B)}
\begin{tabular}{lccccccc}
Dataset Name & Alpha & Beta & Alpha (95\% CI) & Beta (95\% CI) & r-squared & Train Mean & Test Mean \\
\midrule
Pile-CC & 2.541 & 0.033 & [2.516, 2.567] & [-0.011, 0.078] & 0.001 & 2.575 & 2.541 \\
PubMed Central & 1.800 & 0.032 & [1.777, 1.824] & [-0.008, 0.072] & 0.001 & 1.832 & 1.800 \\
Books3 & 1.556 & -0.057 & [1.494, 1.617] & [-0.132, 0.019] & 0.001 & 1.499 & 1.556 \\
OpenWebText2 & 2.361 & -0.034 & [2.338, 2.383] & [-0.073, 0.005] & 0.001 & 2.327 & 2.361 \\
ArXiv & 1.947 & -0.016 & [1.928, 1.967] & [-0.049, 0.017] & 0.000 & 1.931 & 1.947 \\
Github & 0.858 & -0.035 & [0.815, 0.902] & [-0.097, 0.026] & 0.001 & 0.823 & 0.858 \\
FreeLaw & 1.195 & 0.022 & [1.174, 1.215] & [-0.014, 0.057] & 0.000 & 1.216 & 1.195 \\
StackExchange & 1.895 & -0.016 & [1.862, 1.928] & [-0.063, 0.030] & 0.000 & 1.879 & 1.895 \\
USPTO Backgrounds & 2.010 & -0.012 & [1.987, 2.032] & [-0.051, 0.027] & 0.000 & 1.998 & 2.010 \\
PubMed Abstracts & 2.110 & -0.012 & [2.092, 2.129] & [-0.045, 0.020] & 0.000 & 2.098 & 2.110 \\
Gutenberg (PG-19) & 1.697 & -0.059 & [1.616, 1.778] & [-0.146, 0.028] & 0.002 & 1.638 & 1.697 \\
OpenSubtitles & 2.347 & -0.053 & [2.318, 2.375] & [-0.095, -0.010] & 0.003 & 2.294 & 2.347 \\
Wikipedia (en) & 1.662 & -0.002 & [1.635, 1.690] & [-0.050, 0.046] & 0.000 & 1.660 & 1.662 \\
DM Mathematics & 1.273 & -0.015 & [1.259, 1.287] & [-0.039, 0.010] & 0.000 & 1.259 & 1.273 \\
Ubuntu IRC & 1.999 & -0.087 & [1.862, 2.135] & [-0.227, 0.052] & 0.002 & 1.911 & 1.999 \\
BookCorpus2 & 1.918 & -0.131 & [1.740, 2.095] & [-0.314, 0.051] & 0.002 & 1.787 & 1.918 \\
EuroParl & 1.315 & -0.042 & [1.273, 1.357] & [-0.090, 0.006] & 0.002 & 1.273 & 1.315 \\
HackerNews & 2.459 & -0.051 & [2.440, 2.477] & [-0.083, -0.019] & 0.003 & 2.408 & 2.459 \\
YoutubeSubtitles & 2.343 & 0.011 & [2.297, 2.389] & [-0.049, 0.070] & 0.000 & 2.354 & 2.343 \\
PhilPapers & 2.435 & -0.067 & [2.334, 2.537] & [-0.175, 0.041] & 0.001 & 2.368 & 2.435 \\
NIH ExPorter & 2.353 & -0.026 & [2.337, 2.370] & [-0.055, 0.003] & 0.001 & 2.328 & 2.353 \\
Enron Emails & 1.970 & -0.302 & [1.928, 2.012] & [-0.377, -0.226] & 0.023 & 1.668 & 1.970 \\
\bottomrule
\end{tabular}

\subsection{Regression results for Token Accuracy (Pythia-6.9B)}
\begin{tabular}{lccccccc}
Dataset Name & Alpha & Beta & Alpha (95\% CI) & Beta (95\% CI) & r-squared & Train Mean & Test Mean \\
\midrule
Pile-CC & 0.480 & -0.001 & [0.471, 0.489] & [-0.017, 0.015] & 0.000 & 0.480 & 0.480 \\
PubMed Central & 0.590 & -0.012 & [0.581, 0.599] & [-0.028, 0.004] & 0.001 & 0.578 & 0.590 \\
Books3 & 0.698 & 0.005 & [0.678, 0.719] & [-0.021, 0.030] & 0.000 & 0.703 & 0.698 \\
OpenWebText2 & 0.521 & -0.002 & [0.513, 0.530] & [-0.017, 0.013] & 0.000 & 0.519 & 0.521 \\
ArXiv & 0.531 & 0.000 & [0.523, 0.540] & [-0.014, 0.015] & 0.000 & 0.531 & 0.531 \\
Github & 0.828 & 0.017 & [0.815, 0.841] & [-0.002, 0.036] & 0.002 & 0.845 & 0.828 \\
FreeLaw & 0.789 & -0.029 & [0.781, 0.797] & [-0.043, -0.016] & 0.006 & 0.760 & 0.789 \\
StackExchange & 0.507 & 0.005 & [0.494, 0.520] & [-0.013, 0.023] & 0.000 & 0.512 & 0.507 \\
USPTO Backgrounds & 0.549 & 0.007 & [0.540, 0.558] & [-0.008, 0.023] & 0.000 & 0.556 & 0.549 \\
PubMed Abstracts & 0.568 & -0.006 & [0.559, 0.576] & [-0.020, 0.009] & 0.000 & 0.562 & 0.568 \\
Gutenberg (PG-19) & 0.696 & 0.017 & [0.661, 0.730] & [-0.021, 0.054] & 0.001 & 0.712 & 0.696 \\
OpenSubtitles & 0.534 & 0.006 & [0.524, 0.545] & [-0.009, 0.021] & 0.000 & 0.541 & 0.534 \\
Wikipedia (en) & 0.659 & -0.008 & [0.649, 0.668] & [-0.024, 0.009] & 0.000 & 0.651 & 0.659 \\
DM Mathematics & 0.659 & -0.001 & [0.652, 0.667] & [-0.014, 0.013] & 0.000 & 0.659 & 0.659 \\
Ubuntu IRC & 0.612 & 0.010 & [0.548, 0.676] & [-0.055, 0.076] & 0.000 & 0.622 & 0.612 \\
BookCorpus2 & 0.689 & 0.019 & [0.628, 0.751] & [-0.044, 0.082] & 0.000 & 0.708 & 0.689 \\
EuroParl & 0.786 & 0.004 & [0.767, 0.805] & [-0.018, 0.026] & 0.000 & 0.790 & 0.786 \\
HackerNews & 0.630 & 0.008 & [0.620, 0.640] & [-0.010, 0.026] & 0.000 & 0.638 & 0.630 \\
YoutubeSubtitles & 0.501 & -0.013 & [0.487, 0.515] & [-0.032, 0.006] & 0.001 & 0.488 & 0.501 \\
PhilPapers & 0.485 & 0.047 & [0.448, 0.522] & [0.008, 0.086] & 0.005 & 0.532 & 0.485 \\
NIH ExPorter & 0.503 & -0.002 & [0.495, 0.511] & [-0.016, 0.012] & 0.000 & 0.501 & 0.503 \\
Enron Emails & 0.645 & 0.039 & [0.633, 0.656] & [0.019, 0.059] & 0.006 & 0.684 & 0.645 \\
\bottomrule
\end{tabular}

\subsection{Regression results for Verbatim Memorization (Pythia-6.9B)}
\begin{tabular}{lccccccc}
Dataset Name & Alpha & Beta & Alpha (95\% CI) & Beta (95\% CI) & r-squared & Train Mean & Test Mean \\
\midrule
Pile-CC & 0.041 & -0.003 & [0.033, 0.050] & [-0.018, 0.012] & 0.000 & 0.039 & 0.041 \\
PubMed Central & 0.074 & -0.011 & [0.062, 0.086] & [-0.030, 0.009] & 0.000 & 0.063 & 0.074 \\
Books3 & 0.236 & -0.016 & [0.200, 0.271] & [-0.060, 0.028] & 0.000 & 0.220 & 0.236 \\
OpenWebText2 & 0.027 & 0.000 & [0.020, 0.034] & [-0.012, 0.013] & 0.000 & 0.028 & 0.027 \\
ArXiv & 0.019 & 0.000 & [0.013, 0.025] & [-0.010, 0.011] & 0.000 & 0.019 & 0.019 \\
Github & 0.436 & 0.041 & [0.404, 0.468] & [-0.004, 0.086] & 0.002 & 0.478 & 0.436 \\
FreeLaw & 0.199 & -0.039 & [0.182, 0.217] & [-0.069, -0.009] & 0.002 & 0.160 & 0.199 \\
StackExchange & 0.023 & -0.002 & [0.014, 0.032] & [-0.015, 0.011] & 0.000 & 0.021 & 0.023 \\
USPTO Backgrounds & 0.052 & -0.013 & [0.043, 0.062] & [-0.029, 0.003] & 0.001 & 0.039 & 0.052 \\
PubMed Abstracts & 0.020 & -0.002 & [0.014, 0.026] & [-0.013, 0.008] & 0.000 & 0.018 & 0.020 \\
Gutenberg (PG-19) & 0.175 & 0.016 & [0.114, 0.236] & [-0.049, 0.081] & 0.000 & 0.191 & 0.175 \\
OpenSubtitles & 0.025 & 0.013 & [0.016, 0.034] & [-0.001, 0.027] & 0.001 & 0.038 & 0.025 \\
Wikipedia (en) & 0.098 & 0.010 & [0.085, 0.112] & [-0.013, 0.034] & 0.000 & 0.109 & 0.098 \\
DM Mathematics & 0.034 & 0.000 & [0.026, 0.043] & [-0.013, 0.014] & 0.000 & 0.035 & 0.034 \\
Ubuntu IRC & 0.048 & -0.003 & [-0.015, 0.110] & [-0.067, 0.062] & 0.000 & 0.045 & 0.048 \\
BookCorpus2 & 0.036 & 0.152 & [-0.065, 0.136] & [0.049, 0.255] & 0.008 & 0.188 & 0.036 \\
EuroParl & 0.146 & 0.037 & [0.104, 0.189] & [-0.011, 0.085] & 0.002 & 0.184 & 0.146 \\
HackerNews & 0.112 & 0.025 & [0.098, 0.126] & [-0.000, 0.049] & 0.001 & 0.137 & 0.112 \\
YoutubeSubtitles & 0.023 & -0.010 & [0.013, 0.032] & [-0.023, 0.003] & 0.002 & 0.013 & 0.023 \\
PhilPapers & 0.016 & 0.023 & [-0.017, 0.048] & [-0.011, 0.057] & 0.002 & 0.038 & 0.016 \\
NIH ExPorter & 0.023 & -0.002 & [0.017, 0.030] & [-0.013, 0.009] & 0.000 & 0.021 & 0.023 \\
Enron Emails & 0.137 & 0.023 & [0.121, 0.154] & [-0.006, 0.052] & 0.001 & 0.161 & 0.137 \\
\bottomrule
\end{tabular}
